Lowering the T-depth of Quantum Circuits By Reducing the Multiplicative Depth Of Logic Networks

The multiplicative depth of a logic network over the gate basis $\{\land, \oplus, \neg\}$ is the largest number of $\land$ gates on any path from a primary input to a primary output in the network. We describe a dynamic programming based logic synthesis algorithm to reduce the multiplicative depth in logic networks. It makes use of cut enumeration, tree balancing, and exclusive sum-of-products (ESOP) representations. Our algorithm has applications to cryptography and quantum computing, as a reduction in the multiplicative depth directly translates to a lower $T$-depth of the corresponding quantum circuit. Our experimental results show improvements in $T$-depth over state-of-the-art methods and over several hand-optimized quantum circuits for instances of AES, SHA, and floating-point arithmetic.

==> figures/opt4-0888.tikz <==
\tikzpicture[scale=1.000000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.000000) rectangle (46.000000, 91.000000);
% Drawing wires
% Line 7: x1 W |x_1\rangle |x_1\rangle
\draw[color=black] (0.000000,84.000000) -- (46.000000,84.000000);
\draw[color=black] (0.000000,84.000000) node[left] {$|x_1\rangle$};
% Line 8: x2 W |x_2\rangle |x_2\rangle
\draw[color=black] (0.000000,70.000000) -- (46.000000,70.000000);
\draw[color=black] (0.000000,70.000000) node[left] {$|x_2\rangle$};
% Line 9: x3 W |x_3\rangle |x_3\rangle
\draw[color=black] (0.000000,56.000000) -- (46.000000,56.000000);
\draw[color=black] (0.000000,56.000000) node[left] {$|x_3\rangle$};
% Line 10: x4 W |x_4\rangle |x_4\rangle
\draw[color=black] (0.000000,42.000000) -- (46.000000,42.000000);
\draw[color=black] (0.000000,42.000000) node[left] {$|x_4\rangle$};
% Line 11: a1 W {} {} off
\draw[color=black,color=white] (0.000000,28.000000) -- (11.000000,28.000000);
\draw[color=black,color=black] (11.000000,28.000000) -- (31.000000,28.000000);
\draw[color=black,color=white] (31.000000,28.000000) -- (46.000000,28.000000);
\draw[color=black] (0.000000,28.000000) node[left] {${}$};
% Line 12: a2 W {} {} off
\draw[color=black,color=white] (0.000000,14.000000) -- (5.000000,14.000000);
\draw[color=black,color=black] (5.000000,14.000000) -- (41.000000,14.000000);
\draw[color=black,color=white] (41.000000,14.000000) -- (46.000000,14.000000);
\draw[color=black] (0.000000,14.000000) node[left] {${}$};
% Line 13: y W {} |y\rangle off
\draw[color=black,color=white] (0.000000,0.000000) -- (21.000000,0.000000);
\draw[color=black,color=black] (21.000000,0.000000) -- (46.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${}$};
% Done with wires; drawing gates
% Line 15: x1 x2 +a2 shape=0 operator=0 a2:on
\draw (5.000000,84.000000) -- (5.000000,14.000000);
\filldraw (5.000000, 84.000000) circle(1.500000pt);
\filldraw (5.000000, 70.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 16: x3 x4 +a1 shape=0 operator=0 a1:on
\draw (11.000000,56.000000) -- (11.000000,28.000000);
\filldraw (11.000000, 56.000000) circle(1.500000pt);
\filldraw (11.000000, 42.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 17: a1 a2 +y shape=0 operator=0 y:on
\draw (21.000000,28.000000) -- (21.000000,0.000000);
\filldraw (21.000000, 28.000000) circle(1.500000pt);
\filldraw (21.000000, 14.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 18: a2 +y
\draw (31.000000,14.000000) -- (31.000000,0.000000);
\filldraw (31.000000, 14.000000) circle(1.500000pt);
\scope
\draw[fill=white] (31.000000, 0.000000) circle(3.000000pt);
\clip (31.000000, 0.000000) circle(3.000000pt);
\draw (28.000000, 0.000000) -- (34.000000, 0.000000);
\draw (31.000000, -3.000000) -- (31.000000, 3.000000);
\endscope
% Line 19: x3 x4 +a1 shape=0 operator=0 a1:off
\draw (31.000000,56.000000) -- (31.000000,28.000000);
\filldraw (31.000000, 56.000000) circle(1.500000pt);
\filldraw (31.000000, 42.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 20: x1 x2 +a2 shape=0 operator=0 a2:off
\draw (41.000000,84.000000) -- (41.000000,14.000000);
\filldraw (41.000000, 84.000000) circle(1.500000pt);
\filldraw (41.000000, 70.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Done with gates; drawing ending labels
\draw[color=black] (46.000000,84.000000) node[right] {$|x_1\rangle$};
\draw[color=black] (46.000000,70.000000) node[right] {$|x_2\rangle$};
\draw[color=black] (46.000000,56.000000) node[right] {$|x_3\rangle$};
\draw[color=black] (46.000000,42.000000) node[right] {$|x_4\rangle$};
\draw[color=black] (46.000000,28.000000) node[right] {${}$};
\draw[color=black] (46.000000,14.000000) node[right] {${}$};
\draw[color=black] (46.000000,0.000000) node[right] {$|y\rangle$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\endtikzpicture


==> figures/opt4-8000.tikz <==
\tikzpicture[scale=1.000000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.000000) rectangle (42.000000, 91.000000);
% Drawing wires
% Line 7: x1 W |x_1\rangle |x_1\rangle
\draw[color=black] (0.000000,84.000000) -- (42.000000,84.000000);
\draw[color=black] (0.000000,84.000000) node[left] {$|x_1\rangle$};
% Line 8: x2 W |x_2\rangle |x_2\rangle
\draw[color=black] (0.000000,70.000000) -- (42.000000,70.000000);
\draw[color=black] (0.000000,70.000000) node[left] {$|x_2\rangle$};
% Line 9: x3 W |x_3\rangle |x_3\rangle
\draw[color=black] (0.000000,56.000000) -- (42.000000,56.000000);
\draw[color=black] (0.000000,56.000000) node[left] {$|x_3\rangle$};
% Line 10: x4 W |x_4\rangle |x_4\rangle
\draw[color=black] (0.000000,42.000000) -- (42.000000,42.000000);
\draw[color=black] (0.000000,42.000000) node[left] {$|x_4\rangle$};
% Line 11: a1 W {} {} off
\draw[color=black,color=white] (0.000000,28.000000) -- (11.000000,28.000000);
\draw[color=black,color=black] (11.000000,28.000000) -- (31.000000,28.000000);
\draw[color=black,color=white] (31.000000,28.000000) -- (42.000000,28.000000);
\draw[color=black] (0.000000,28.000000) node[left] {${}$};
% Line 12: a2 W {} {} off
\draw[color=black,color=white] (0.000000,14.000000) -- (5.000000,14.000000);
\draw[color=black,color=black] (5.000000,14.000000) -- (37.000000,14.000000);
\draw[color=black,color=white] (37.000000,14.000000) -- (42.000000,14.000000);
\draw[color=black] (0.000000,14.000000) node[left] {${}$};
% Line 13: y W {} |y\rangle off
\draw[color=black,color=white] (0.000000,0.000000) -- (21.000000,0.000000);
\draw[color=black,color=black] (21.000000,0.000000) -- (42.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${}$};
% Done with wires; drawing gates
% Line 15: x1 x2 +a2 shape=0 operator=0 a2:on
\draw (5.000000,84.000000) -- (5.000000,14.000000);
\filldraw (5.000000, 84.000000) circle(1.500000pt);
\filldraw (5.000000, 70.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 16: x3 x4 +a1 shape=0 operator=0 a1:on
\draw (11.000000,56.000000) -- (11.000000,28.000000);
\filldraw (11.000000, 56.000000) circle(1.500000pt);
\filldraw (11.000000, 42.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 17: a1 a2 +y shape=0 operator=0 y:on
\draw (21.000000,28.000000) -- (21.000000,0.000000);
\filldraw (21.000000, 28.000000) circle(1.500000pt);
\filldraw (21.000000, 14.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 18: x3 x4 +a1 shape=0 operator=0 a1:off
\draw (31.000000,56.000000) -- (31.000000,28.000000);
\filldraw (31.000000, 56.000000) circle(1.500000pt);
\filldraw (31.000000, 42.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 19: x1 x2 +a2 shape=0 operator=0 a2:off
\draw (37.000000,84.000000) -- (37.000000,14.000000);
\filldraw (37.000000, 84.000000) circle(1.500000pt);
\filldraw (37.000000, 70.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Done with gates; drawing ending labels
\draw[color=black] (42.000000,84.000000) node[right] {$|x_1\rangle$};
\draw[color=black] (42.000000,70.000000) node[right] {$|x_2\rangle$};
\draw[color=black] (42.000000,56.000000) node[right] {$|x_3\rangle$};
\draw[color=black] (42.000000,42.000000) node[right] {$|x_4\rangle$};
\draw[color=black] (42.000000,28.000000) node[right] {${}$};
\draw[color=black] (42.000000,14.000000) node[right] {${}$};
\draw[color=black] (42.000000,0.000000) node[right] {$|y\rangle$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\endtikzpicture


==> figures/opt4-8080.tikz <==
\tikzpicture[scale=1.000000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.000000) rectangle (30.000000, 77.000000);
% Drawing wires
% Line 7: x1 W |x_1\rangle |x_1\rangle
\draw[color=black] (0.000000,70.000000) -- (30.000000,70.000000);
\draw[color=black] (0.000000,70.000000) node[left] {$|x_1\rangle$};
% Line 8: x2 W |x_2\rangle |x_2\rangle
\draw[color=black] (0.000000,56.000000) -- (30.000000,56.000000);
\draw[color=black] (0.000000,56.000000) node[left] {$|x_2\rangle$};
% Line 9: x3 W |x_3\rangle |x_3\rangle
\draw[color=black] (0.000000,42.000000) -- (30.000000,42.000000);
\draw[color=black] (0.000000,42.000000) node[left] {$|x_3\rangle$};
% Line 10: x4 W |x_4\rangle |x_4\rangle
\draw[color=black] (0.000000,28.000000) -- (30.000000,28.000000);
\draw[color=black] (0.000000,28.000000) node[left] {$|x_4\rangle$};
% Line 11: a1 W {} {} off
\draw[color=black,color=white] (0.000000,14.000000) -- (5.000000,14.000000);
\draw[color=black,color=black] (5.000000,14.000000) -- (25.000000,14.000000);
\draw[color=black,color=white] (25.000000,14.000000) -- (30.000000,14.000000);
\draw[color=black] (0.000000,14.000000) node[left] {${}$};
% Line 12: y W {} |y\rangle off
\draw[color=black,color=white] (0.000000,0.000000) -- (15.000000,0.000000);
\draw[color=black,color=black] (15.000000,0.000000) -- (30.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {${}$};
% Done with wires; drawing gates
% Line 14: x1 x2 +a1 shape=0 operator=0 a1:on
\draw (5.000000,70.000000) -- (5.000000,14.000000);
\filldraw (5.000000, 70.000000) circle(1.500000pt);
\filldraw (5.000000, 56.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 15: x3 a1 +y shape=0 operator=0 y:on
\draw (15.000000,42.000000) -- (15.000000,0.000000);
\filldraw (15.000000, 42.000000) circle(1.500000pt);
\filldraw (15.000000, 14.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Line 16: x1 x2 +a1 shape=0 operator=0 a1:off
\draw (25.000000,70.000000) -- (25.000000,14.000000);
\filldraw (25.000000, 70.000000) circle(1.500000pt);
\filldraw (25.000000, 56.000000) circle(1.500000pt);
\scope
\endscope
\scope
\endscope
% Done with gates; drawing ending labels
\draw[color=black] (30.000000,70.000000) node[right] {$|x_1\rangle$};
\draw[color=black] (30.000000,56.000000) node[right] {$|x_2\rangle$};
\draw[color=black] (30.000000,42.000000) node[right] {$|x_3\rangle$};
\draw[color=black] (30.000000,28.000000) node[right] {$|x_4\rangle$};
\draw[color=black] (30.000000,14.000000) node[right] {${}$};
\draw[color=black] (30.000000,0.000000) node[right] {$|y\rangle$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\endtikzpicture

